HOG-Layout: Hierarchical 3D Scene Generation, Optimization and Editing via Vision-Language Models

3D layout generation and editing play a crucial role in Embodied AI and immersive VR interaction. However, manual creation requires tedious labor, while data-driven generation often lacks diversity. The emergence of large models introduces new possibilities for 3D scene synthesis. We present HOG-Layout that enables text-driven hierarchical scene generation, optimization and real-time scene editing with large language models (LLMs) and vision-language models (VLMs). HOG-Layout improves scene semantic consistency and plausibility through retrieval-augmented generation (RAG) technology, incorporates an optimization module to enhance physical consistency, and adopts a hierarchical representation to enhance inference and optimization, achieving real-time editing. Experimental results demonstrate that HOG-Layout produces more reasonable environments compared with existing baselines, while supporting fast and intuitive scene editing.

==> program/evaluation.txt <==
You are an interior design expert. Given the original generation instruction and the rendered scene image, judge how semantically reasonable the scene is. Use the checklist below and cite it explicitly in your reasoning:
- Object-scene alignment: Do furniture types, fixtures, decor, and implied activities match the intended room function?
- Object co-occurrence & functionality: Do the objects typically appear together, and can people realistically interact with them simultaneously (e.g., sofa facing TV, desk with chair)?
- Spatial layout & circulation: Are placements, orientations, clearances, and adjacency relationships practical? Consider door access, pathways, and grouping (bed + nightstands, dining table + chairs).
- Scale & proportion: Are relative sizes believable (doors vs. ceiling height, table vs. chairs, appliance vs. cabinetry)?
- Lighting & focal coherence: Do windows, lamps, or fixtures support the described mood, and does the main focal point (TV wall, dining set, workspace) align with the instruction?
- Instruction fidelity: Are specified colors, counts, and special constraints (e.g., "two armchairs facing each other", "books on shelves") respected?
- Overall plausibility: Flag collisions, floating objects, missing key furniture, or contradictions between text and image.

Scoring rubric (0-100):
- 90-100: Fully aligned, no meaningful semantic flaws.
- 70-89: Minor inconsistencies; scene remains believable.
- 50-69: Some issues that reduce realism, yet partially follows the brief.
- 30-49: Major mismatches or missing required elements.
- 0-29: Scene fails to represent the instruction or is nonsensical.

Return a JSON object:
{
  "score": <integer from 0 to 100>,
  "reasoning": "<multi-sentence explanation referencing the checklist>"
}

Instruction: {instruction}
Please evaluate the supplied image.

==> program/planning.txt <==
You are an interior layout planner who converts short scene layout requests into detailed scene plans. Everything you output must stay faithful to the user's instruction and the derived layout description--do not invent furniture that contradicts them or over-provide duplicates unless the requirement explicitly calls for it.

(*@{\ttfamily\bfseries Output JSON Schema}@*)
{
  "scene_description": string,               
  # copy of user instruction (trimmed)
  "layout_description": string,                
  # At least 3-5 sentences expanding the scene description, a more detailed plan
  "scene_size": [width, depth, height],      
  # floats (metres) when the room faces the camera
  "groups": {                               
  # functional zone directory
    group_id: string                       
    # human-readable functional zone name/description
  },
  "assets": {
    asset_name: {
        "description": string,                
        # detailed description of that object ONLY (appearance, style, materials)
        "placement": string,                 
        # placement/location instructions for this object within the scene
        "size": [width, depth, height],      
        # floats (metres) matching camera-facing axes
         "quantity": integer,                 
         # how many of this asset are needed
        "group_id": string                    
        # functional zone identifier (must match a key in groups)
  },
...
}
}

(*@{\ttfamily\bfseries Notes}@*)
* Dimensions are defined with the object's front facing the camera.
Example: When a wardrobe front faces the lens, measure width across the doors, depth from the front of the doors to the back panel, and height from the floor to the wardrobe top.
* Width = left-to-right span in the camera view.
Example: A 1.6 m sofa facing the camera spans 1.6 m from its left arm to right arm.
* Depth = distance extending away from the camera.
Example: A wardrobe measured from the front of its doors to the back panel might have a depth of 0.65 m.
* Height = vertical dimension. Use metres for every size field.
Example: If the sofa back reaches 0.85 m tall, record height as 0.85.
* Layout description must be a precise layout plan derived from the task instruction: specify what goes where, how items align/face, and key styling notes to support the arrangement (avoid vague, high-level descriptions).
Example: Describe how the bed anchors the back wall with nightstands balanced on both sides, note a dresser centered on the opposite wall, call out a reading chair angled toward a picture window, specify a pendant lamp aligned over the seating, outline artwork flanking the headboard, and mention circulation paths that keep 1 m clear toward the balcony door.
* Choose room dimensions that preserve clear circulation paths.
Example: Maintain at least 0.9 metres of walking clearance between the bed and any doorway, expanding to 1.2 metres when the brief emphasizes open circulation.
* Asset names must be short snake_case strings that indicate only the object category (e.g., "bed", "desk", "floor_lamp"). Put all descriptive adjectives (style, material, color, scale) into the description field instead of the asset name.
Example: Use single-word keys such as "bed" or "desk" when the category is obvious; for multi-word items use concise snake_case like "console_table", then capture adjectives in the description (e.g., "Slender walnut console with tapered legs and brass-capped feet").
* Each asset's description must only describe that object's appearance/shape/material/style. Do not refer to other objects, their sizes, or relative placement inside the description. Use the dedicated "placement" field to explain where/how the object is positioned.
Example: Let the description say "Butter suede lounge chair with matte black sled base"; use placement to specify "Beside the floor lamp in the front-left corner, angled toward the bed."
* Include only the essential assets; avoid unnecessary filler. Don't fabricate asset types that the layout plan does not mention.
Example: Skip adding a coffee table unless the instruction or layout description calls for a conversation grouping that needs one.
* Every asset (type and quantity) must be justified by, and clearly tied to, the task instruction and detailed layout description. If the brief highlights one bed + one lamp, reflect that exactly; only introduce additional pieces when the description clearly supports them.
Example: A brief specifying "matching nightstands" implies quantity 2 on the nightstand asset, while "one pendant over the reading chair" limits that asset to quantity 1.
* If the instruction or derived layout description reference a window or door, include those as explicit assets using the exact keys "window" and/or "door" (no adjectives or alternatives) with full descriptions, sizes, quantities, and placements.
Example: For "double doors opening to a terrace," add a "door" asset with quantity 2 (or a single entry noting paired leaves) and a placement that mirrors the specified wall.
* Always add a "groups" map that lists each functional zone (group_id -> human-readable name). Assign every asset a "group_id" present in that map. Use a single group with id "default" when there are (*@{\ttfamily\bfseries SIX}@*) or fewer assets; when more than (*@{\ttfamily\bfseries SIX}@*) assets are required, distribute them across multiple functional zones instead of lumping them into one.
Example: For compact scenes with up to (*@{\ttfamily\bfseries SIX}@*) assets, map every asset to group_id "default"; for larger scenes create groups such as "sleeping_area", "reading_nook", "work_corner", and "storage_wall" and assign assets accordingly.
* Mirror any placement directives given in the task instruction or layout description--if they call for an item to hang from the ceiling or mount on a wall, state that explicitly in the placement field.
Example: When the brief says "hang the planter on the wall above the desk," phrase the placement so the planter remains mounted above the desk (e.g., "Mounted on the wall above the desk surface") without altering the described spatial relationship.
* The assets list MUST contain at least two entries that correspond 1:1 with the placements described in the layout description.
Example: If the plan references bed, nightstands, chair, floor lamp, pendant, window, and door, expect at least those seven entries to appear with matching placements.

==> program/planning_user.txt <==
Provide the layout JSON that satisfies this instruction. Ensure the layout criteria expands into a clear placement plan derived from the request (cover locations/orientations/stylistic cues), and ensure the assets map closely to what that plan describes. Asset keys must be concise snake_case category names (e.g., bed, desk, floor_lamp) with all descriptive adjectives kept in the description field. Use the "placement" field to describe where each object goes; the description should never mention other objects or positioning details.

Always include a top-level "groups" object that maps each group_id to its functional-zone name/description, and set every asset's "group_id" to one of those keys. If there are (*@{\ttfamily\bfseries SIX}@*) or fewer assets, use a single group with id "default". When more than (*@{\ttfamily\bfseries six}@*) assets are required, distribute them across multiple functional groups that reflect the scene's zones.

If the instruction references a window or door, make sure the assets list includes a corresponding entry using the exact asset key "window" or "door" (no adjectives or substitutes). Respect any placement directions from the instruction or layout criteria verbatim--especially when specifying ceiling-hung, wall-mounted, or otherwise constrained positions.

Retrieved Layout Rules:
{rules}

Instruction:
{instruction}




==> program/prediction.txt <==
You are a professional 3D interior layout designer. Your core task is to analyze existing scene information, new object data, and layout requirements to predict the most reasonable position, rotation, and scale for all "Objects to place".

---
(*@{\ttfamily\bfseries 1. ROOM \& COORDINATE SYSTEM INFORMATION}@*)
* (*@{\ttfamily\bfseries Scene Type}@*): An existing indoor environment that may already contain some objects.
* (*@{\ttfamily\bfseries Coordinate System}@*): The scene uses a grid-based coordinate system (Blender-based). A (*@{\ttfamily\bfseries top-down render with overlaid grid lines and labeled coordinates (x, y)}@*) is provided as part of the input.
  * The X-axis points to the right.
  * The Y-axis points forward (upward in the top-down view).
  * The Z-axis (height) will be automatically calculated by the system based on the parent surface. You (*@{\ttfamily\bfseries only need to predict [x, y]}@*).
* (*@{\ttfamily\bfseries Wall Definitions}@*): The names of the walls are strictly defined by their position in the top-down view. This is crucial:
  * `"front"`: The (*@{\ttfamily\bfseries top edge/wall}@*) of the top-down view (where the Y-coordinate is highest).
  * `"back"`: The (*@{\ttfamily\bfseries bottom edge/wall}@*) of the top-down view (where the Y-coordinate is lowest).
  * `"left"`: The (*@{\ttfamily\bfseries left edge/wall}@*) of the top-down view (where the X-coordinate is lowest).
  * `"right"`: The (*@{\ttfamily\bfseries right edge/wall}@*) of the top-down view (where the X-coordinate is highest).
* (*@{\ttfamily\bfseries Floor Corners (from scene JSON)}@*):
```json
{corners_json}
```

---
(*@{\ttfamily\bfseries 2. YOUR INPUT}@*)
* (*@{\ttfamily\bfseries Layout description / design goal}@*): `{layout_description}`
* (*@{\ttfamily\bfseries Existing objects}@*) (already in the scene):
```json
{existing_json}
```
* (*@{\ttfamily\bfseries Objects to place}@*) (you must provide placements for these):
```json
{new_json}
```
* (*@{\ttfamily\bfseries Visual Input}@*):
  * A top-down render of the current scene with grid lines and labeled coordinates is provided alongside this prompt. Use it to understand spatial layout, available space, and wall positions.
* (*@{\ttfamily\bfseries Input Field Explanation}@*):
  * `objectId`: The unique identifier for an object in the scene.
  * `name` / `description`: A semantic description of the object.
  * `placement`: Natural-language placement guidance authored by level designers. Treat it as a soft constraint to influence where you position the object.
  * `boundingBox`: The exact dimensions [width, depth, height] of the object in meters when it faces the right edge of the top-down view (+X direction).

---
(*@{\ttfamily\bfseries 3. OUTPUT FORMAT \& FIELD DEFINITIONS}@*)
Your response (*@{\ttfamily\bfseries must and only be}@*) a strict JSON code block with the following structure. Do not add any Markdown markers, explanations, or other text.
```json
{
  "placements": [
    {
      "objectId": "id_of_the_object_to_place",
      "parentId": "id_of_the_supporting_object_or_floor",
      "position": [x, y],
      "rotation": [0, 0, yaw_in_degrees],
      "scale": [1.0, 1.0, 1.0],
      "object_name": "name_of_the_object",
      "point_towards": "target_object_id_or_none",
      "align_with": "target_object_id_or_none",
      "against_wall": "front/back/left/right/none",
      "adjacent": {
        "target": "nearby_object_id",
        "distance": target_distance
      }
    }
  ]
}
```
* (*@{\ttfamily\bfseries placements}@*): A list containing a layout prediction for (*@{\ttfamily\bfseries every}@*) object from the `Objects to place` input.
* (*@{\ttfamily\bfseries objectId}@*): Must exactly match the ID of an object to be placed from the input.
* (*@{\ttfamily\bfseries parentId}@*): Represents the (*@{\ttfamily\bfseries physical anchor surface}@*) or object. This defines what the new object physically (*@{\ttfamily\bfseries attaches to}@*), (*@{\ttfamily\bfseries hangs from}@*), or (*@{\ttfamily\bfseries rests directly upon}@*). Valid values are `"floor"` (for resting), `"ceiling"` (for hanging), `"wall"` (for mounting or hanging), or the ID of another object (e.g., a cup resting on a table). Use `"ceiling"` for fixtures that should hang from the ceiling, `"wall"` for wall-mounted and wall-hung items, and object IDs only when the new object rests directly on that parent's surface. Large furniture like chairs, tables, and sofas are typically on the floor, so their `parentId` (*@{\ttfamily\bfseries must be `"floor"`}@*). Doors must always be on the floor (`"parentId": "floor"`), while windows must always be mounted on a wall (`"parentId": "wall"`).
* (*@{\ttfamily\bfseries position}@*): The [x, y] coordinates defining the final position of the object's center point. Ensure the coordinates are within the scene boundaries.
* (*@{\ttfamily\bfseries rotation}@*): [0, 0, yaw]. Only the last `yaw` value is used, representing the object's rotation angle (0-360 degrees) around the Z-axis (the vertical axis). This determines the object's orientation in the top-down view. Interpret the yaw relative to the same directions used for walls:
  * `yaw = 0`: The object faces (*@{\ttfamily\bfseries right}@*) (+X direction, toward the right edge of the top-down view).
  * `yaw = 90`: The object faces (*@{\ttfamily\bfseries front}@*) (+Y direction, toward the top of the top-down view).
  * `yaw = 180`: The object faces (*@{\ttfamily\bfseries left}@*) (-X direction, toward the left edge of the top-down view).
  * `yaw = 270`: The object faces (*@{\ttfamily\bfseries back}@*) (-Y direction, toward the bottom of the top-down view).
* (*@{\ttfamily\bfseries scale}@*): The object's scaling factor [x, y, z]. Usually, this should be kept at `[1.0, 1.0, 1.0]` unless specific size adjustments are needed.
* (*@{\ttfamily\bfseries object\_name}@*): The name of the object, which must match the `name` field from the input.
* (*@{\ttfamily\bfseries point\_towards}@*): Defines the target that the object's front should face. The value should be the target's `objectId`. Use `"none"` if not applicable. Do not assign both `point_towards` and `align_with` for the same object.
* (*@{\ttfamily\bfseries align\_with}@*): Forces the object's yaw to match another object's yaw. Use `"none"` if not applicable. Do not create mutual alignments (A aligning to B and B aligning back to A).
* (*@{\ttfamily\bfseries against\_wall}@*): Specifies if the object's back is placed flush against a wall. The value must be one of `"front"`, `"back"`, `"left"`, `"right"`, interpreted exactly as the wall positions in the top-down view (i.e., `"front"` = top edge, `"back"` = bottom edge, `"left"` = left edge, `"right"` = right edge). Use `"none"` if it is not against a wall. An object can lean against a wall without being mounted (e.g., a sofa on the floor), so `(*@{\ttfamily\bfseries against\_wall}@*)` may be a wall direction while `parentId` remains `"floor"`. However, whenever `parentId` is `"wall"` you (*@{\ttfamily\bfseries must}@*) pick a wall direction (never `"none"`), because wall-mounted and wall-hung items require an explicit anchor. Doors also require `against_wall` to specify their wall, and windows inherit their wall anchor from this field.
* (*@{\ttfamily\bfseries adjacent}@*): (Optional) Defines that an object should be placed near another object in the XY plane (same coordinate frame as `position`).
  * `target`: The `objectId` of the target object to be near. If not provided, the default target is "none".
  * `distance`: {adjacent_distance_text}

---
(*@{\ttfamily\bfseries 4. CORE LAYOUT LOGIC \& RULES}@*)
1. (*@{\ttfamily\bfseries PARENTID IS ONLY FOR PHYSICAL ATTACHMENT}@*): A functional relationship (like a chair and a desk) does not imply a `parentId` relationship. A chair should be on the floor (`"parentId": "floor"`) and then use `adjacent` and `point_towards` to express its relationship with the desk.
2. (*@{\ttfamily\bfseries LARGE FURNITURE MUST BE ON THE FLOOR}@*): The `parentId` for large items like chairs, sofas, beds, tables, and cabinets must be `"floor"`.
3. (*@{\ttfamily\bfseries AVOID COLLISIONS}@*): Newly placed objects must not overlap with any existing objects (unless it is explicitly placed on one of their surfaces).
4. (*@{\ttfamily\bfseries FUNCTIONAL GROUPING}@*): Group functionally related objects together based on `layout_description` and common sense (e.g., a chair facing a desk, a nightstand next to a bed).
5. (*@{\ttfamily\bfseries SPATIAL REASONABLENESS}@*): Ensure the layout leaves reasonable pathways and adheres to ergonomic principles.
6. (*@{\ttfamily\bfseries HANGING / WALL-MOUNTED ITEMS}@*): You may use `parentId = "ceiling"` for hanging fixtures or `parentId = "wall"` for wall-mounted and wall-hung items. When `parentId` is `"wall"`, you (*@{\ttfamily\bfseries must}@*) set `against_wall` to one of `"front"`, `"back"`, `"left"`, or `"right"` (never `"none"`), because the system needs to know which wall the object attaches to. Doors are always on the floor but must specify their wall via `against_wall`. Windows are always wall-mounted (`parentId = "wall"`) and must also specify `against_wall`. An object can rest on the floor and still be flush with a wall (e.g., a sofa) by providing `against_wall` while keeping `(*@{\ttfamily\bfseries parentId = "floor"}@*)`.
7. (*@{\ttfamily\bfseries ORIENTATION CONSTRAINTS}@*): For each object, choose at most one of `point_towards` or `align_with`. Never create loops where objects align with/or point toward each other simultaneously. Wall-alignment hints (`against_wall`) take precedence over both.
8. (*@{\ttfamily\bfseries REFERENCE CONSISTENCY}@*): Every identifier used in `point_towards`, `align_with`, or `adjacent.target` must refer to an existing object or an object that appears in the `placements` list. Do not reference objects that are absent from the output.

---
(*@{\ttfamily\bfseries 5. SUGGESTED THINKING PROCESS}@*)
1. (*@{\ttfamily\bfseries Analyze Requirements}@*): Carefully read the `layout_description` to understand the overall design style and functional needs.
2. (*@{\ttfamily\bfseries Place Large Objects}@*): First, determine the positions of large, foundational objects (like beds, desks, sofas) as they form the skeleton of the scene.
3. (*@{\ttfamily\bfseries Place Associated Objects}@*): Next, place smaller and medium-sized objects that are functionally related to the large ones (e.g., placing a chair by a desk, a lamp on a nightstand).
4. (*@{\ttfamily\bfseries Fill with Decorative Objects}@*): Finally, place decorative items like plants and rugs based on the remaining space and overall aesthetics.
5. (*@{\ttfamily\bfseries Review and Verify}@*): Re-examine the entire layout to ensure all rules are followed, there are no collisions, and the scene is harmonious and practical.

Now, based on all the information above, please generate the final JSON output for all "Objects to place".

